Direct molecular gas dynamics simulations of re-entry vehicles via the Boltzmann equation

This work explores the feasibility of performing three-dimensional molecular gas dynamics simulations of hypersonic flows such as re-entry vehicles through directly solving the six-dimensional nonlinear Boltzmann equation closed with the BGK (Bhatnagar-Gross-Krook) collision model. Through the combination of high-order unstructured spatial discretizations and conservative discrete velocity models as well as their efficient implementation on large-scale GPU computing architectures, we demonstrate the ability to simulate unsteady and non-equilibrium three-dimensional high-speed flows at a feasible computational cost through a unified numerical framework. We present the results of high-order simulations of the Apollo capsule at realistic re-entry conditions from the AS-202 mission flight path, including the steady non-equilibrium flow in the high-altitude regime at a Mach number of 22.7 and a Reynolds number of 43,000 as well as the unsteady turbulent flow in the low-altitude regime at a Mach number of 8 and a Reynolds number of 550,000. The results show the validity of the approach over the entire range of a typical re-entry trajectory from the rarefied to the continuum limit, the ability to directly resolve strong shocks profiles without numerical shock capturing techniques, and the ability of resolving small-scale unsteady flow structures in the inertial range.

==> figs/tikz/shock_profile_post.csv <==
x,d,v,p
-0.15,1.0,0.999998,1.00046026892
-0.14898989898989898,0.9999888939258175,0.999993309681119,1.0011845860595063
-0.14797979797979796,0.9999867723028705,0.9999912636566416,1.0015306800266073
-0.14696969696969697,0.9999912572646134,0.9999911718205612,1.0015987757467566
-0.14595959595959596,0.9999999709445,0.9999923440668703,1.0014890981454065
-0.14494949494949494,1.0000105354759852,0.9999940902895623,1.0013018721480105
-0.14393939393939392,1.0000205729925222,0.9999957203826297,1.0011373226800218
-0.14292929292929293,1.0000277056275666,0.9999965442400657,1.0010956746668929
-0.14191919191919192,1.0000295555145717,0.9999958717558631,1.0012771530340772
-0.1409090909090909,1.0000237447869917,0.9999930128240151,1.0017819827070276
-0.13989898989898988,1.0000078983683924,0.9999872778060085,1.0027103355531726
-0.1388888888888889,0.9999833436591123,0.9999785974281529,1.0040919754411717
-0.13787878787878788,0.9999624094656139,0.9999687457464443,1.0057474584483188
-0.13686868686868686,0.999959458584991,0.9999598376201609,1.0074586613519048
-0.13585858585858585,0.9999888538143377,0.9999539879085807,1.0090074609292219
-0.13484848484848483,1.0000649180581367,0.9999533062172159,1.0101762420715918
-0.13383838383838384,1.0001841569987422,0.9999575556640719,1.0109743284518011
-0.13282828282828282,1.0002972722134245,0.9999604670710086,1.011994452745383
-0.1318181818181818,1.0003477063017343,0.9999548152690811,1.0139218055624692
-0.13080808080808082,1.0002789018632228,0.9999333750893439,1.017441577513193
-0.1297979797979798,1.000034670609419,0.9998889577404018,1.0232364493433115
-0.12878787878787878,0.9996370759913281,0.9998220864714238,1.0314570105510774
-0.12777777777777777,0.9992827714258601,0.9997504911126508,1.0410666847853598
-0.12676767676767675,0.9991920334965589,0.9996942296575115,1.050868264375025
-0.12575757575757576,0.999585138786969,0.9996733600994362,1.0596645416489399
-0.12474747474747475,1.0006804481450307,0.9997077417477138,1.06626432983334
-0.12373737373737373,1.0024645184106966,0.9997931931306792,1.0702049707358754
-0.12272727272727273,1.0044737085571651,0.999878842003738,1.0724387170454601
-0.12171717171717171,1.0061926526963472,0.9999084516505126,1.074080385679921
-0.12070707070707071,1.0071059849401545,0.9998257853546253,1.0762447935570831
-0.11969696969696969,1.0067073255006203,0.999574507234944,1.0803000609342002
-0.11868686868686867,1.0051855524843987,0.9990906089965718,1.1072124812560935
-0.11767676767676767,1.0039080543882122,0.9982970770707282,1.2111686118532599
-0.11666666666666667,1.0043563764621848,0.9971156381289769,1.449572900627443
-0.11565656565656565,1.0080120639564398,0.9954680188428809,1.8798297954803949
-0.11464646464646464,1.0163254919509606,0.9932773302246874,2.55769174576887
-0.11363636363636363,1.0290830209909174,0.9905405860920572,3.4507195234231656
-0.11262626262626263,1.0436038426735448,0.9873643730475421,4.395715566560561
-0.11161616161616161,1.0570074959319433,0.9838641447388315,5.2189008532303
-0.1106060606060606,1.0664135196992117,0.9801553548136146,5.746496361481597
-0.1095959595959596,1.0690626632222644,0.9763417484158475,5.814753714684814
-0.10858585858585858,1.0669077266975533,0.9720719026068786,5.64986587306946
-0.10757575757575757,1.0680226311691596,0.9664031150095551,5.9845733855823635
-0.10656565656565656,1.0808903824902896,0.9583531670466265,7.5854702291292
-0.10555555555555554,1.1139939865141495,0.9469398401408429,11.219150380615645
-0.10454545454545454,1.1760023439100435,0.9311708043318699,17.669555736793864
-0.10353535353535354,1.281059964930405,0.909755894640224,28.2316184315436
-0.10252525252525252,1.4495504386555205,0.8810655836585576,44.78250867129166
-0.1015151515151515,1.7021967588299085,0.8434518827300244,69.23107029938608
-0.1005050505050505,2.0597219191980827,0.795266803197779,103.48614715917448
-0.0994949494949495,2.541516209345141,0.7350167943332154,149.3305060951906
-0.09848484848484848,3.1363177231894084,0.6647603777572636,205.64714297923194
-0.09747474747474746,3.802212358982421,0.5901081474403916,268.41928271035795
-0.09646464646464646,4.495953310816282,0.5168251352813085,333.5040731888128
-0.09545454545454546,5.174293772783119,0.45067637317872095,396.758662314843
-0.09444444444444444,5.795325677044349,0.3971973270252301,454.16731937677474
-0.09343434343434343,6.341750200195206,0.3577034841473951,504.05111231218655
-0.09242424242424241,6.817866356969151,0.3298067474622161,546.7819562158672
-0.0914141414141414,7.2287064003058825,0.31099328463616677,582.801391646099
-0.0904040404040404,7.579302583145112,0.29874926333572005,612.5509591611647
-0.08939393939393939,7.874694462414081,0.2906250302187565,636.483212100198
-0.08838383838383837,8.120030884334911,0.28513123981458827,655.2154876343183
-0.08737373737373737,8.32054482624535,0.28151779355355383,669.491973854813
-0.08636363636363636,8.4814714296276,0.279053608863446,680.0601218991483
-0.08535353535353535,8.608045835963871,0.2770076031720575,687.6673829047897
-0.08434343434343433,8.705474645258711,0.2746849209927102,693.0472366569799
-0.08333333333333333,8.77861176176034,0.27183837599895505,696.7605146744586
-0.08232323232323231,8.832073209426929,0.26852271821533047,699.251603582676
-0.08131313131313131,8.870470556264527,0.26479835351086134,700.9627087718462
-0.08030303030303029,8.898415370279178,0.26072568775457233,702.336035632184
-0.07929292929292929,8.920353922525106,0.2563692588637185,703.7899512253558
-0.07828282828282827,8.93902602193881,0.2518362624313082,705.4967248830379
-0.07727272727272727,8.95616475637123,0.24725905979015467,707.4834414811166
-0.07626262626262625,8.973490201959905,0.2427703375363427,709.7753094089747
-0.07525252525252525,8.992722434842364,0.23850278226595728,712.397537055995
-0.07424242424242423,9.01537577607567,0.23457346614684033,715.3674840709103
-0.07323232323232323,9.041173715460904,0.230963557989905,718.6341969893915
-0.07222222222222222,9.068917655216293,0.22758425083504974,722.1115483612343
-0.07121212121212121,9.097401377001514,0.22434615941001604,725.7131200421364
-0.0702020202020202,9.125418662476257,0.22115989844254527,729.3524938877957
-0.0691919191919192,9.151985571260312,0.21794622333923677,732.9543223602326
-0.06818181818181818,9.177760936022374,0.2147008354613727,736.5250766213201
-0.06717171717171716,9.204139885173994,0.2114530271689519,740.1078992163743
-0.06616161616161616,9.232521020219854,0.2082322492700803,743.7461056689357
-0.06515151515151514,9.26430294266462,0.20506795257286364,747.4830115025445
-0.06414141414141414,9.3006609717224,0.20198450023482237,751.3567664854813
-0.06313131313131312,9.341361516717146,0.19897415236934776,755.3729245018832
-0.06212121212121212,9.38562293870454,0.1960166814084939,759.5243600459677
-0.0611111111111111,9.432662371664767,0.1930918318245005,763.8039192229047
-0.0601010101010101,9.481696949578021,0.19017934808960751,768.2044481378639
-0.05909090909090908,9.532013494496042,0.1872638488936853,772.7090305619683
-0.05808080808080808,9.58327575585893,0.1843563164932934,777.2479479574994
-0.057070707070707064,9.635274336427699,0.18147660569203605,781.7337113926645
-0.05606060606060606,9.68779993455742,0.17864457797968702,786.0788185442665
-0.055050505050505044,9.740643248603172,0.17588009484602013,790.1957670891078
-0.05404040404040404,9.79359497692003,0.17320301778080913,793.9970547039912
-0.053030303030303025,9.846445817863065,0.17063320827382783,797.3951790657194
-0.05202020202020201,9.898986469787358,0.16819052781485,800.3026378510951
-0.051010101010101006,9.951007631047975,0.16589483789364945,802.631928736921
-0.05,10.0023,0.16376599999999997,804.2955494

